An Algebraic Approach to Moralisation and Triangulation of Probabilistic Graphical Models

Moralisation and Triangulation are transformations allowing to switch between different ways of factoring a probability distribution into a graphical model. Moralisation allows to view a Bayesian network (a directed model) as a Markov network (an undirected model), whereas triangulation works in the opposite direction. We present a categorical framework where these transformations are modelled as functors between a category of Bayesian networks and one of Markov networks. The two kinds of network (the objects of these categories) are themselves represented as functors, from a `syntax' domain to a `semantics' codomain. Notably, moralisation and triangulation are definable inductively on such syntax, and operate as a form of functor pre-composition. This approach introduces a modular, algebraic perspective in the theory of probabilistic graphical models.

==> figures/dag_BA_1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=bw] (15) at (-1.5, 0) {$A$};
		\node [style=bw] (31) at (1.5, 0) {$B$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=arrow] (31) to (15);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/del2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=bn] (35) at (0.75, 0.5) {};
		\node [style=none] (36) at (-0.75, 0.5) {};
		\node [style=bn] (37) at (0.75, -0.5) {};
		\node [style=none] (38) at (-0.75, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (35) to (36.center);
		\draw (37) to (38.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/delf.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=morphism] (54) at (0, 0) {$f$};
		\node [style=none] (55) at (-2, 0) {};
		\node [style=bn] (58) at (2, 0) {};
		\node [style=none] (59) at (0, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (55.center) to (54);
		\draw (59.center) to (58);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/delxomni.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=bn] (24) at (-0.75, -0.75) {};
		\node [style=none] (25) at (1.25, -0.75) {};
		\node [style=bn] (26) at (0.75, 0.75) {};
		\node [style=none] (27) at (-1.25, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (24) to (25.center);
		\draw (26) to (27.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/f.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=morphism] (54) at (0, 0) {$f$};
		\node [style=none] (55) at (-2, 0) {};
		\node [style=none] (58) at (2, 0) {};
		\node [style=none] (59) at (0, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (55.center) to (54);
		\draw (59.center) to (58.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/moralisation2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=bw] (32) at (0, 1) {$A$};
		\node [style=bw] (33) at (-1, -1) {$B$};
		\node [style=bw] (34) at (1, -1) {$C$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (32) to (34);
		\draw (32) to (33);
	\end{pgfonlayer}
\end{tikzpicture}

